A kernel Stein test of goodness of fit for sequential models

We propose a goodness-of-fit measure for probability densities modeling observations with varying dimensionality, such as text documents of differing lengths or variable-length sequences. The proposed measure is an instance of the kernel Stein discrepancy (KSD), which has been used to construct goodness-of-fit tests for unnormalized densities. The KSD is defined by its Stein operator: current operators used in testing apply to fixed-dimensional spaces. As our main contribution, we extend the KSD to the variable-dimension setting by identifying appropriate Stein operators, and propose a novel KSD goodness-of-fit test. As with the previous variants, the proposed KSD does not require the density to be normalized, allowing the evaluation of a large class of models. Our test is shown to perform well in practice on discrete sequential data benchmarks.

==> figures/exp_language_rejection_rate_by_perturbation_sample_size_50.csv <==
perturbation_sample_size_50,{MMD-Wild(n=100)},{Stein-Wild(sub_only)},{Stein-Wild(sub_ins_and_del')}
0.0,0.05,0.06,0.05
0.0625,0.05,0.04,0.07
0.125,0.09,0.13,0.23
0.1875,0.2,0.34,0.36
0.25,0.42,0.52,0.54
0.3125,0.64,0.71,0.71
0.375,0.78,0.88,0.86
0.4375,0.95,0.94,0.97
0.5,0.99,0.99,0.97


==> figures/exp_random_mc_varied_length_dist_rejection_rate_by_perturbation.csv <==
perturbation,{MMD(k=CSK: n=100)},{Stein(k=CSK: op=__mathrm{ZS}_{infty:b}_)},{LR(_k=k__mathrm{model}_)},{LR(oracle)}
0.0,0.04,0.036000000000000004,0.046,0.0
0.125,0.071,0.067,0.08900000000000001,0.282
0.25,0.121,0.052000000000000005,0.132,0.583
0.375,0.244,0.04,0.156,0.807
0.5,0.297,0.049,0.26899999999999996,0.9329999999999999
0.625,0.436,0.036000000000000004,0.384,0.968
0.75,0.5870000000000001,0.032,0.504,0.9940000000000001
0.875,0.584,0.035,0.594,0.9940000000000001
1.0,0.6609999999999999,0.04,0.7170000000000001,0.998


==> figures/exp_random_walk_with_memory_rejection_rate_by_perturbation.csv <==
perturbation,{MMD(k=CSK: n=100)},{Stein(k=CSK: op=__mathrm{ZS}_{infty:b}'_)},{LR(_k=k__mathrm{model}_)},{LR(oracle)}
0.0,0.036000000000000004,0.051,0.0,0.0
0.03125,0.051,0.114,0.0,0.8
0.0625,0.059000000000000004,0.29,0.0,0.9670000000000001
0.09375,0.06,0.595,0.011000000000000001,0.986
0.125,0.075,0.7290000000000001,0.07200000000000001,0.995
0.15625,0.08,0.9059999999999999,0.251,1.0
0.1875,0.092,0.945,0.456,0.997
0.21875,0.16399999999999998,0.981,0.65,1.0
0.25,0.215,0.992,0.782,1.0


==> figures/exp_simple_mrf_rejection_rate_by_N_sequences.csv <==
N_sequences,{MMD-Wild(k=CSK: n=same)},{Stein-Wild(k=CSK: op=__mathrm{ZS}_{infty:b}_)},{LR(_k=k__mathrm{model}_)},{LR(oracle)}
200,0.057,0.098,0.192,0.701
300,0.11599999999999999,0.14,0.263,0.852
400,0.076,0.17800000000000002,0.33,0.9259999999999999
500,0.099,0.225,0.379,0.9440000000000001
600,0.11699999999999999,0.289,0.44,0.97
700,0.13699999999999998,0.34299999999999997,0.531,0.9790000000000001


==> figures/exp_simple_mrf_rejection_rate_by_sample_concentration_param.csv <==
sample_concentration_param,{MMD-Wild(k=CSK: n=same)},{Stein-Wild(k=CSK: op=__mathrm{ZS}_{infty:mpf}_)},{Stein-Wild(k=CSK: op=__mathrm{ZS}_{infty:b}_)},{Stein-Wild(k=CSK: op=__mathrm{ZS}_{d=2:b}_)},{LR(_k=k__mathrm{model}_)},{LR(oracle)}
0.75,0.292,0.732,0.606,0.633,0.856,0.995
0.8125,0.17800000000000002,0.46299999999999997,0.311,0.34600000000000003,0.593,0.977
0.875,0.07,0.18600000000000003,0.131,0.131,0.264,0.8140000000000001
0.9375,0.04,0.092,0.065,0.069,0.11,0.364
1.0,0.037000000000000005,0.057,0.055999999999999994,0.047,0.046,0.0
1.0625,0.04,0.1,0.079,0.075,0.024,0.387
1.125,0.10400000000000001,0.23399999999999999,0.17800000000000002,0.138,0.017,0.843
1.1875,0.131,0.494,0.359,0.35,0.012,0.9740000000000001
1.25,0.183,0.787,0.65,0.627,0.027999999999999997,0.997


==> figures/exp_snd_order_mc_few_long_samples_rejection_rate_by_E_length.csv <==
E_length,{MMD(k=CSK: n=100)},{Stein(k=CSK: op=__mathrm{ZS}_{infty:b}'_)},{LR(_k=k__mathrm{model}_)},{LR(oracle)}
2.0,0.053,0.066,0.16899999999999998,0.475
4.25,0.069,0.18600000000000003,0.341,0.8320000000000001
6.5,0.08199999999999999,0.242,0.624,0.9520000000000001
8.75,0.11199999999999999,0.358,0.7959999999999999,0.973
11.0,0.228,0.38799999999999996,0.8690000000000001,0.988
13.25,0.247,0.479,0.895,0.998
15.5,0.266,0.5479999999999999,0.958,0.997
17.75,0.3,0.596,0.963,0.9990000000000001
20.0,0.391,0.621,0.985,1.0

